A Library of Self-Consistent Simulated Exoplanet Atmospheres

We present a publicly available library of model atmospheres with radiative-convective equilibrium Pressure-Temperature ($P$-$T$) profiles fully consistent with equilibrium chemical abundances, and the corresponding emission and transmission spectrum with R$\sim$5000 at 0.2 $\mu$m decreasing to R$\sim$35 at 30 $\mu$m, for 89 hot Jupiter exoplanets, for four re-circulation factors, six metallicities and six C/O ratios. We find the choice of condensation process (local/rainout) alters the $P$-$T$ profile and thereby the spectrum substantially, potentially detectable by JWST. We find H$^-$ opacity can contribute to form a strong temperature inversion in ultra-hot Jupiters for C/O ratios $\geq$ 1 and can make transmission spectra features flat in the optical, alongside altering the entire emission spectra. We highlight how adopting different model choices such as thermal ionisation, opacities, line-wing profiles and the methodology of varying the C/O ratio, effects the $P$-$T$ structure and the spectrum. We show the role of Fe opacity to form primary/secondary inversion in the atmosphere. We use WASP-17b and WASP-121b as test cases to demonstrate the effect of grid parameters across their full range, while highlighting some important findings, concerning the overall atmospheric structure, chemical transition regimes and their observables. Finally, we apply this library to the current transmission and emission spectra observations of WASP-121b, which shows H$_2$O and tentative evidence for VO at the limb, and H$_2$O emission feature indicative of inversion on the dayside, with very low energy redistribution, thereby demonstrating the applicability of library for planning and interpreting observations of transmission and emission spectrum.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
